OPTIMUM-DERAM: Highly Consistent, Scalable, and Secure Multi-Object Memory using RLNC

This paper introduces OPTIMUM-DERAM, a highly consistent, scalable, secure, and decentralized shared memory solution. Traditional distributed shared memory implementations offer multi-object support by multi-threading a single object memory instance over the same set of data hosts. While theoretically sound, the amount of resources required made such solutions prohibitively expensive in practical systems. OPTIMUM-DERAM proposes a decentralized, reconfigurable, atomic read/write shared memory (DeRAM) that: (i) achieves improved performance and storage scalability by leveraging Random Linear Network Codes (RLNC); (ii) scales in the number of supported atomic objects by introducing a new object placement and discovery approach based on a consistent hashing ring; (iii) scales in the number of participants by allowing dynamic joins and departures leveraging a blockchain oracle to serve as a registry service; and (iv) is secure against malicious behavior by tolerating Byzantine failures. Experimental results over a globally distributed set of nodes, help us realize the performance and scalability gains of OPTIMUM-DERAM over previous distributed shared memory solutions (i.e., the ABD algorithm [3])

==> plots/raw_data/memory_var_object_num.csv <==
Size,deram,mwabd_n_13,mwabd_n_5
1,677846409,738031773,700751241
10,684627495,765078291,716892002
100,712357415,948602722,784554141
1000,1207226052,2727225816,1509032566

==> plots/raw_data/read_var_concurrency_reader.csv <==
Readers,deram,mwabd_n_52,mwabd_n_5,mwabd_5_nodes
10,1130,2550,1218,1726
100,990,5771,1345,5956
250,1575,12902,1704,11285
400,1852,16495,1989,11723

==> plots/raw_data/read_var_concurrency_writer.csv <==
Writers,deram,mwabd_n_52,mwabd_n_5,mwabd_5_nodes
10,1130,2550,1218,1726
25,1017,2689,1230,2107
50,996,3424,1284,3297
100,998,5722,1331,5964

==> plots/raw_data/read_var_nodes.csv <==
Size,deram,mwabd_n_full
13,544,1035
26,665,1527
39,653,1973
52,719,2396

==> plots/raw_data/read_var_object_num.csv <==
Size,deram,mwabd_n_13,mwabd_n_5
1,558,1075,728
10,586,1093,1019
100,629,1019,795
1000,547,912,728

==> plots/raw_data/read_var_object_size.csv <==
Size,deram,mwabd_n_13,mwabd_n_5
32,558,1167,947
1024,2641,3874,2430
8096,4698,7756,5416
16384,4976,12454,8064





==> plots/raw_data/write_var_concurrency_reader.csv <==
Readers,deram,mwabd_n_52,mwabd_n_5,mwabd_5_nodes
10,1031,2890,1287,1610
100,1295,6048,1524,6107
250,1929,13318,1934,10578
400,2207,16871,2244,10737

==> plots/raw_data/write_var_concurrency_writer.csv <==
Writers,deram,mwabd_n_52,mwabd_n_5,mwabd_5_nodes
10,1031,2890,1287,1610
25,1120,3100,1330,2153
50,1239,3876,1433,3533
100,1299,6059,1504,6138

==> plots/raw_data/write_var_nodes.csv <==
Size,deram,mwabd_n_full
13,844,1173
26,912,1677
39,907,2231
52,922,2680

==> plots/raw_data/write_var_object_num.csv <==
Size,deram,mwabd_n_13,mwabd_n_5
1,909,1260,1100
10,880,1203,1187
100,882,1208,939
1000,887,1204,1100

==> plots/raw_data/write_var_object_size.csv <==
Size,deram,mwabd_n_13,mwabd_n_5
32,909,1375,815
1024,2788,4486,2715
8096,5328,10927,6975
16384,6030,19090,11572
